Nonstandard Finite Difference Time Domain (NSFDTD) Method for Solving the Schr\"odinger Equation

In this paper, an improvement of the finite difference time domain (FDTD) method using a non-standard finite difference scheme is presented. The standard numerical scheme for the second derivative in the spatial domain is replaced by a non-standard numerical scheme. In order to apply the non-standard FDTD (NSFDTD), first estimates of eigen-energies of a system are needed and computed by the standard FDTD method. These first eigen-energies are then used by the NSFDTD method to obtain improved eigen-energies. The NSFDTD method can be performed iteratively using the resulting eigen-energies to obtain accurate results. In this paper, the NS-FDTD method is validated for infinite square well, harmonic oscillator and Morse potentials.

==> error-data.dat <==
-8.000000	0.000000	0.000000	0.000000	0.000000
-7.200000	0.000000	0.000000	0.000000	0.000000
-6.400000	0.000002	0.000002	0.000000	0.000001
-5.600000	0.000036	0.000015	0.000010	0.000033
-4.800000	0.000082	0.001698	0.000334	0.000858
-4.000000	0.005470	0.030429	0.004677	0.009208
-3.200000	0.058135	0.185366	0.024570	0.031615
-2.400000	0.131762	0.238790	0.025050	0.005757
-1.600000	0.141979	0.287787	0.055602	0.057347
-0.800000	0.009178	0.169179	0.019752	0.020533
0.000000	0.000045	0.036567	0.000035	0.011051
0.800000	0.009266	0.169249	0.019713	0.020502
1.600000	0.141927	0.287878	0.055572	0.057374
2.400000	0.131815	0.238729	0.025027	0.005717
3.200000	0.058149	0.185351	0.024559	0.031628
4.000000	0.005472	0.030427	0.004676	0.009209
4.800000	0.000081	0.001698	0.000334	0.000858
5.600000	0.000036	0.000015	0.000010	0.000033
6.400000	0.000002	0.000002	0.000000	0.000001
7.200000	0.000000	0.000000	0.000000	0.000000
8.000000	0.000000	0.000000	0.000000	0.000000


==> psi-harmonic.dat <==
0.000000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  
0.500000  2.114007e-005  1.428892e-004  -6.644578e-004  -2.445420e-003  -7.531323e-003  
1.000000  1.910009e-004  1.140351e-003  -4.655306e-003  -1.493541e-002  -3.976585e-002  
1.500000  1.324645e-003  6.863763e-003  -2.407523e-002  -6.554556e-002  -1.457426e-001  
2.000000  7.112737e-003  3.135394e-002  -9.212304e-002  -2.057884e-001  -3.645055e-001  
2.500000  2.955057e-002  1.078348e-001  -2.555975e-001  -4.430171e-001  -5.695662e-001  
3.000000  9.491274e-002  2.755251e-001  -4.947709e-001  -5.926825e-001  -4.135082e-001  
3.500000  2.354775e-001  5.103706e-001  -6.108242e-001  -3.380800e-001  1.676915e-001  
4.000000  4.509251e-001  6.494069e-001  -3.396259e-001  2.482066e-001  4.650262e-001  
4.500000  6.660606e-001  4.786578e-001  2.258487e-001  4.792438e-001  -2.626158e-002  
5.000000  7.585696e-001  -1.643264e-005  5.318353e-001  -4.534458e-005  -4.556666e-001  
5.500000  6.660176e-001  -4.787025e-001  2.258322e-001  -4.792679e-001  -2.617666e-002  
6.000000  4.508672e-001  -6.494691e-001  -3.396080e-001  -2.481350e-001  4.650378e-001  
6.500000  2.354327e-001  -5.104304e-001  -6.107584e-001  3.381510e-001  1.676154e-001  
7.000000  9.488902e-002  -2.755643e-001  -4.946971e-001  5.926940e-001  -4.135569e-001  
7.500000  2.954150e-002  -1.078530e-001  -2.555498e-001  4.429947e-001  -5.695512e-001  
8.000000  7.110171e-003  -3.136001e-002  -9.210266e-002  2.057684e-001  -3.644722e-001  
8.500000  1.324100e-003  -6.865257e-003  -2.406913e-002  6.553675e-002  -1.457226e-001  
9.000000  1.909131e-004  -1.140625e-003  -4.653989e-003  1.493293e-002  -3.975894e-002  
9.500000  2.112942e-005  -1.429266e-004  -6.642520e-004  2.444950e-003  -7.529791e-003  
10.000000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  


==> psi-square.dat <==
0.000000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  
0.100000  -4.370287e-001  -8.312580e-001  -1.144124e+000  -1.344981e+000  1.414214e+000  
0.200000  -8.312743e-001  -1.344997e+000  -1.344990e+000  -8.312446e-001  9.190258e-006  
0.300000  -1.144143e+000  -1.344984e+000  -4.369976e-001  8.312487e-001  -1.414214e+000  
0.400000  -1.345010e+000  -8.312256e-001  8.312710e-001  1.344991e+000  -1.487018e-005  
0.500000  -1.414214e+000  3.487674e-005  1.414214e+000  -1.529358e-006  1.414214e+000  
0.600000  -1.344984e+000  8.312822e-001  8.312367e-001  -1.345003e+000  1.487022e-005  
0.700000  -1.144102e+000  1.345010e+000  -4.370345e-001  -8.312591e-001  -1.414213e+000  
0.800000  -8.312334e-001  1.344997e+000  -1.345004e+000  8.312632e-001  -9.190324e-006  
0.900000  -4.370034e-001  8.312497e-001  -1.144121e+000  1.345013e+000  1.414213e+000  
1.000000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  0.000000e+000  

